An Exact, Finite Dimensional Representation for Full-Block, Circle Criterion Multipliers

This paper provides the first finite-dimensional characterization for the complete set of full-block, circle criterion multipliers. We consider the interconnection of a discrete-time, linear time-invariant system in feedback with a non-repeated, sector-bounded nonlinearity. Sufficient conditions for stability and performance can be derived using: (i) dissipation inequalities, and (ii) Quadratic Constraints (QCs) that bound the input/output pairs of the nonlinearity. Larger classes of QCs (or multipliers) reduce the conservatism of the conditions. Full-block, circle criterion multipliers define the complete set of all possible QCs for non-repeated, sector-bounded nonlinearities. These provide the least conservative conditions. However, full-block multipliers are defined by an uncountably infinite number of constraints and hence do not lead to computationally tractable solutions if left in this raw form. This paper provides a new finite-dimensional characterization for the set of full-block, circle criterion multipliers. The key theoretical insight is: the set of all input/output pairs of non-repeated sector-bounded nonlinearities is equal to the set of all incremental pairs for an appropriately constructed piecewise linear function. Our new description for the complete set of multipliers only requires a finite number of matrix copositivity constraints. These conditions have an exact, computationally tractable implementation for problems where the nonlinearity has small input/output dimensions $(\le 4)$. We illustrate the use of our new characterization via a simple example.

==> figures/LinePlots.csv <==
-2,-1,-6,-1.86029225090054,-1
-1.95959595959596,-0.97979797979798,-5.87878787878788,-1.76286352766495,-0.97979797979798
-1.91919191919192,-0.95959595959596,-5.75757575757576,-1.66832173449496,-0.95959595959596
-1.87878787878788,-0.939393939393939,-5.63636363636364,-1.57746131033798,-0.939393939393939
-1.83838383838384,-0.919191919191919,-5.51515151515152,-1.4910226722662,-0.919191919191919
-1.7979797979798,-0.898989898989899,-5.39393939393939,-1.40968135030159,-0.898989898989899
-1.75757575757576,-0.878787878787879,-5.27272727272727,-1.33403807441929,-0.878787878787879
-1.71717171717172,-0.858585858585859,-5.15151515151515,-1.26460995919665,-0.858585858585859
-1.67676767676768,-0.838383838383838,-5.03030303030303,-1.20182291546799,-0.838383838383838
-1.63636363636364,-0.818181818181818,-4.90909090909091,-1.14600540033934,-0.818181818181818
-1.5959595959596,-0.797979797979798,-4.78787878787879,-1.09738359727807,-0.797979797979798
-1.55555555555556,-0.777777777777778,-4.66666666666667,-1.05607809700659,-0.777777777777778
-1.51515151515152,-0.757575757575758,-4.54545454545455,-1.02210212790605,-0.757575757575758
-1.47474747474747,-0.737373737373737,-4.42424242424242,-0.995361361897809,-0.737373737373737
-1.43434343434343,-0.717171717171717,-4.3030303030303,-0.975655298651237,-0.717171717171717
-1.39393939393939,-0.696969696969697,-4.18181818181818,-0.962680207805427,-0.696969696969697
-1.35353535353535,-0.676767676767677,-4.06060606060606,-0.956033586029483,-0.676767676767677
-1.31313131313131,-0.656565656565657,-3.93939393939394,-0.955220063516718,-0.656565656565657
-1.27272727272727,-0.636363636363636,-3.81818181818182,-0.95965867323851,-0.636363636363636
-1.23232323232323,-0.616161616161616,-3.6969696969697,-0.968691376285878,-0.616161616161616
-1.19191919191919,-0.595959595959596,-3.57575757575758,-0.981592718194529,-0.595959595959596
-1.15151515151515,-0.575757575757576,-3.45454545454546,-0.997580474552626,-0.575757575757576
-1.11111111111111,-0.555555555555556,-3.33333333333333,-1.01582712967337,-0.555555555555556
-1.07070707070707,-0.535353535353535,-3.21212121212121,-1.03547201988978,-0.535353535353535
-1.03030303030303,-0.515151515151515,-3.09090909090909,-1.05563396327617,-0.515151515151515
-0.98989898989899,-0.494949494949495,-2.96969696969697,-1.07542419046268,-0.494949494949495
-0.94949494949495,-0.474747474747475,-2.84848484848485,-1.09395938679104,-0.474747474747475
-0.909090909090909,-0.454545454545455,-2.72727272727273,-1.11037465442566,-0.454545454545455
-0.868686868686869,-0.434343434343434,-2.60606060606061,-1.12383620420898,-0.434343434343434
-0.828282828282828,-0.414141414141414,-2.48484848484849,-1.13355359101569,-0.414141414141414
-0.787878787878788,-0.393939393939394,-2.36363636363636,-1.1387913130593,-0.393939393939394
-0.747474747474748,-0.373737373737374,-2.24242424242424,-1.13887960493832,-0.373737373737374
-0.707070707070707,-0.353535353535354,-2.12121212121212,-1.13322426604054,-0.353535353535354
-0.666666666666667,-0.333333333333333,-2,-1.12131538007951,-0.333333333333333
-0.626262626262626,-0.313131313131313,-1.87878787878788,-1.10273479780916,-0.313131313131313
-0.585858585858586,-0.292929292929293,-1.75757575757576,-1.07716227311246,-0.292929292929293
-0.545454545454546,-0.272727272727273,-1.63636363636364,-1.04438016242045,-0.272727272727273
-0.505050505050505,-0.252525252525253,-1.51515151515152,-1.0042766185007,-0.252525252525253
-0.464646464646465,-0.232323232323232,-1.39393939393939,-0.956847231748102,-0.232323232323232
-0.424242424242424,-0.212121212121212,-1.27272727272727,-0.902195094893204,-0.212121212121212
-0.383838383838384,-0.191919191919192,-1.15151515151515,-0.840529290178409,-0.191919191919192
-0.343434343434343,-0.171717171717172,-1.03030303030303,-0.772161821201873,-0.171717171717172
-0.303030303030303,-0.151515151515152,-0.909090909090909,-0.697503034452432,-0.151515151515152
-0.262626262626263,-0.131313131313131,-0.787878787878788,-0.617055597721782,-0.131313131313131
-0.222222222222222,-0.111111111111111,-0.666666666666667,-0.531407123757091,-0.111111111111111
-0.181818181818182,-0.0909090909090909,-0.545454545454545,-0.441221547397495,-0.0909090909090909
-0.141414141414141,-0.0707070707070707,-0.424242424242424,-0.347229382729825,-0.0707070707070707
-0.101010101010101,-0.0505050505050505,-0.303030303030303,-0.250217003233922,-0.0505050505050505
-0.0606060606060606,-0.0303030303030303,-0.181818181818182,-0.151015102224984,-0.0303030303030303
-0.0202020202020202,-0.0101010101010101,-0.0606060606060606,-0.05048650292899,-0.0101010101010101
0.0202020202020202,0.0101010101010101,0.0606060606060606,0.05048650292899,0.0606060606060606
0.0606060606060606,0.0303030303030303,0.181818181818182,0.151015102224984,0.181818181818182
0.101010101010101,0.0505050505050505,0.303030303030303,0.250217003233922,0.303030303030303
0.141414141414141,0.0707070707070707,0.424242424242424,0.347229382729825,0.424242424242424
0.181818181818182,0.0909090909090909,0.545454545454545,0.441221547397495,0.545454545454545
0.222222222222222,0.111111111111111,0.666666666666667,0.531407123757091,0.666666666666667
0.262626262626263,0.131313131313131,0.787878787878788,0.617055597721782,0.787878787878788
0.303030303030303,0.151515151515152,0.909090909090909,0.697503034452432,0.909090909090909
0.343434343434343,0.171717171717172,1.03030303030303,0.772161821201873,1.03030303030303
0.383838383838384,0.191919191919192,1.15151515151515,0.840529290178409,1.15151515151515
0.424242424242424,0.212121212121212,1.27272727272727,0.902195094893204,1.27272727272727
0.464646464646465,0.232323232323232,1.39393939393939,0.956847231748102,1.39393939393939
0.505050505050505,0.252525252525253,1.51515151515152,1.0042766185007,1.51515151515152
0.545454545454546,0.272727272727273,1.63636363636364,1.04438016242045,1.63636363636364
0.585858585858586,0.292929292929293,1.75757575757576,1.07716227311246,1.75757575757576
0.626262626262626,0.313131313131313,1.87878787878788,1.10273479780916,1.87878787878788
0.666666666666667,0.333333333333333,2,1.12131538007951,2
0.707070707070707,0.353535353535354,2.12121212121212,1.13322426604054,2.12121212121212
0.747474747474748,0.373737373737374,2.24242424242424,1.13887960493832,2.24242424242424
0.787878787878788,0.393939393939394,2.36363636363636,1.1387913130593,2.36363636363636
0.828282828282828,0.414141414141414,2.48484848484849,1.13355359101569,2.48484848484849
0.868686868686869,0.434343434343434,2.60606060606061,1.12383620420898,2.60606060606061
0.909090909090909,0.454545454545455,2.72727272727273,1.11037465442566,2.72727272727273
0.94949494949495,0.474747474747475,2.84848484848485,1.09395938679104,2.84848484848485
0.98989898989899,0.494949494949495,2.96969696969697,1.07542419046268,2.96969696969697
1.03030303030303,0.515151515151515,3.09090909090909,1.05563396327617,3.09090909090909
1.07070707070707,0.535353535353535,3.21212121212121,1.03547201988978,3.21212121212121
1.11111111111111,0.555555555555556,3.33333333333333,1.01582712967337,3.33333333333333
1.15151515151515,0.575757575757576,3.45454545454546,0.997580474552626,3.45454545454546
1.19191919191919,0.595959595959596,3.57575757575758,0.981592718194529,3.57575757575758
1.23232323232323,0.616161616161616,3.6969696969697,0.968691376285878,3.6969696969697
1.27272727272727,0.636363636363636,3.81818181818182,0.95965867323851,3.81818181818182
1.31313131313131,0.656565656565657,3.93939393939394,0.955220063516718,3.93939393939394
1.35353535353535,0.676767676767677,4.06060606060606,0.956033586029483,4.06060606060606
1.39393939393939,0.696969696969697,4.18181818181818,0.962680207805427,4.18181818181818
1.43434343434343,0.717171717171717,4.3030303030303,0.975655298651237,4.3030303030303
1.47474747474747,0.737373737373737,4.42424242424242,0.995361361897809,4.42424242424242
1.51515151515152,0.757575757575758,4.54545454545455,1.02210212790605,4.54545454545455
1.55555555555556,0.777777777777778,4.66666666666667,1.05607809700659,4.66666666666667
1.5959595959596,0.797979797979798,4.78787878787879,1.09738359727807,4.78787878787879
1.63636363636364,0.818181818181818,4.90909090909091,1.14600540033934,4.90909090909091
1.67676767676768,0.838383838383838,5.03030303030303,1.20182291546799,5.03030303030303
1.71717171717172,0.858585858585859,5.15151515151515,1.26460995919665,5.15151515151515
1.75757575757576,0.878787878787879,5.27272727272727,1.33403807441929,5.27272727272727
1.7979797979798,0.898989898989899,5.39393939393939,1.40968135030159,5.39393939393939
1.83838383838384,0.919191919191919,5.51515151515152,1.4910226722662,5.51515151515152
1.87878787878788,0.939393939393939,5.63636363636364,1.57746131033798,5.63636363636364
1.91919191919192,0.95959595959596,5.75757575757576,1.66832173449496,5.75757575757576
1.95959595959596,0.97979797979798,5.87878787878788,1.76286352766495,5.87878787878788
2,1,6,1.86029225090054,6


==> figures/Results.csv <==
1e-05,1.39554157558028,1.39553723195369,1.39553722897995
0.0684305263157895,1.58909790473104,1.58909790376345,1.58909789639585
0.136851052631579,1.75381347959056,1.75381348380787,1.75381347617324
0.205271578947368,1.89568474150623,1.89568473648372,1.89568473498078
0.273692105263158,2.01915590192922,2.01915589180699,2.01915589087715
0.342112631578947,2.12758857247642,2.12758857522772,2.12758857234063
0.410533157894737,2.28891042510103,2.27991135488695,2.27992983044727
0.478953684210526,2.63676479771826,2.57241219426772,2.57241218704852
0.547374210526316,3.14869411139081,2.91492368395115,2.91492368819249
0.615794736842105,3.75598954896584,3.30002165612435,3.30002166324055
0.684215263157895,4.45206323933138,3.71653554310428,3.71543543529449
0.752635789473684,5.26173054589933,4.2390476793076,4.16634430451556
0.821056315789474,6.23350778233568,4.93321086668315,4.70728850750305
0.889476842105263,7.48692287677831,5.77021798828435,5.34555096484576
0.957897368421053,9.49426890878356,6.88932457420293,6.22976475764079
1.02631789473684,13.2918206595404,8.56767388600496,7.49396037502193
1.09473842105263,23.3435631089455,11.1415320912693,9.43167502943624
1.16315894736842,191.552521818675,15.7165090419294,12.7395248687706
1.23157947368421,NaN,27.097510951672,19.0054785792875
1.3,NaN,171.963369549314,37.2672461788378


==> figures/ResultsDense.csv <==
1e-05,1.39554157558028,1.39553723195369,1.39553722897995
0.0684305263157895,1.58909790473104,1.58909790376345,1.58909789639585
0.136851052631579,1.75381347959056,1.75381348380787,1.75381347617324
0.205271578947368,1.89568474150623,1.89568473648372,1.89568473498078
0.273692105263158,2.01915590192922,2.01915589180699,2.01915589087715
0.342112631578947,2.12758857247642,2.12758857522772,2.12758857234063
0.410533157894737,2.28891042510103,2.27991135488695,2.27992983044727
0.478953684210526,2.63676479771826,2.57241219426772,2.57241218704852
0.547374210526316,3.14869411139081,2.91492368395115,2.91492368819249
0.615794736842105,3.75598954896584,3.30002165612435,3.30002166324055
0.684215263157895,4.45206323933138,3.71653554310428,3.71543543529449
0.752635789473684,5.26173054589933,4.2390476793076,4.16634430451556
0.821056315789474,6.23350778233568,4.93321086668315,4.70728850750305
0.889476842105263,7.48692287677831,5.77021798828435,5.34555096484576
0.957897368421053,9.49426890878356,6.88932457420293,6.22976475764079
1.02631789473684,13.2918206595404,8.56767388600496,7.49396037502193
1.09473842105263,23.3435631089455,11.1415320912693,9.43167502943624
1.16315894736842,191.552521818675,15.7165090419294,12.7395248687706
1.23157947368421,NaN,27.097510951672,19.0054785792875
1.3,NaN,171.963369549314,37.2672461788378

